AGN Activity and Black Hole Masses in Low Surface Brightness Galaxies

We present medium resolution optical spectroscopy of a sample of nine Low Surface Brightness (LSB) galaxies. For those that show clear signatures of AGN emission, we have disentangled the AGN component from stellar light and any Fe I and Fe II contribution. We have decomposed the H_alpha line into narrow and broad components and determined the velocities of the broad components; typical values lie between 900--2500 km/s. Of the galaxies in our study, UGC 6614, UGC 1922, UGC 6968 and LSBC F568-6 (Malin~2) show clear signatures of AGN activity. We have calculated the approximate black hole masses for these galaxies from the H_alpha line emission using the virial approximation. The black hole masses are ~3x10^{5} M_sun for three galaxies and lie in the intermediate mass black holes domain rather than the supermassive range. UGC 6614 harbors a BH of mass 3.8x10^{6} M_sun; it also shows an interesting feature blueward of H_alpha and H_beta implying outflow of gas or a one-sided jet streaming towards us. We have also measured the bulge stellar velocity dispersions using the Ca II Triplet lines and plotted these galaxies on the M-sigma plot. We find that all the three galaxies UGC 6614, UGC 6968 and F568-6 lie below the M-sigma relation for nearby galaxies. Thus we find that although the bulges of LSB galaxies may be well evolved, their nuclear black hole masses are lower than those found in bright galaxies and lie offset from the M-sigma correlation.

==> ref_com.txt <==
Reviewer's Comments:

I have completed my review of manuscript MN-10-1115-MJ.R2 entitled "AGN
Activity and Black Hole Masses in Low Surface Brightness Galaxies" by
S. Ramya, T. P. Prabhu and M. Das.

Summary: 

This paper presents spectroscopic observations of the nuclear region
of nine giant low surface brightness (LSB) galaxies. The spectra are
analysed.  A measurement of the central black hole mass (M_BH) and of
the central stellar velocity dispersion (sigma) is derived for the
three galaxies showing a nuclear AGN emission. The main conclusion of
the paper concern the low mass of the BH and the behaviour of the
sample galaxies on the M_BH-sigma plane in comparison with available
data.

General Comment:

Little is known about BH in LSB galaxies and the study may add
relevant data to this issue. The authors have properly took
into account my suggestion. In particoular they applied the proper
technique to measure the stellar velocity dispersion.

The paper is suitable for publication after a minor revision.

My comments follow below, and each of this should be addressed in
order to make this manuscript suitable for publication in Monthly
Notices of the Royal Astronomical Society.
       

Detailed comments:
(Note, to indicate the text I will use the page number, the column number
and the line number using the labels ranging 1-60 on the left margin of the 
PDF file)

		Each of the comments are taken care and references are incorporated as suggested by the referee.

---------------------------------------------------------------------------------------------------------------------------------

- page 2 line 46
"Late type spirals introduce more scatter in the correlations. This may
be due to a larger intrinsic scatter in the BH masses of late type
spirals or simply measurement uncertainities since late type spirals,
in general, have smaller bulges."

Here a reference may be appropriate. I suggest the recent paper by
A. Beifiori et al. 2009 (ApJ 692 856)


   	       Alternatively, In the study of Beifiori et al. 2009 involving HST observations of 105 nearby galaxies spanning a wide range of Hubble types from ellipticals to late-type spirals, the estimated black hole masses upper limits appear to lie closer to the expected black hole masses in the most massive elliptical galaxies with values of \sigma above 220 km/s than for galaxies with \sigma in the range 90-220 km/s which appears to be consistent with a coevolution of supermassive black holes and galaxies driven by dry mergers.

-------------------------------------------------------------------------------------------------------------------------------------

- page 9 line 31 

"The emission line spectra of UGC 6614 obtained after the decomposition
of stellar light shows an interesting feature. A bump is noticed at
the blueward of the Hα emission from the galaxy. This blue bump is
noticeable in the observed flux calibrated spectra before spectral
decomposition but is clearly seen after the decomposition."

A blue wing similar to the one here described have been noticed
by Green & Ho 2005 (ApJ 627, 721). I suggest to include some comment
about it.

		Similar asymmetric blue wing of the [OIII] lines have detected from a bunch of Type 1 - Type 2 Seyferts from SDSS DR2 sample by Greene & Ho, 2005. These wings indicate radial motions in the NLR, associated with an outflow. The outflowing components are principally responsible for imparting supervirial motions to the gas and originate from a more compact region closer to the center (greene & Ho 2005). 

-------------------------------------------------------------------------------------------------------------------------------------

- section 5.5 page 9 line 59 
   "Ferrarese & Merritt (2000)" I suggest to use the paper by
Ferrarese & Ford, 2005 (Space Science Reviews, Volume 116, Numbers 3-4, 523-624)
instead 

		  replaced the reference with Ferrarese & Ford 2005

-------------------------------------------------------------------------------------------------------------------------------------

- page 10 line 48 typos:  suprsing --> surprising


       	       	   typo corrected

-------------------------------------------------------------------------------------------------------------------------------------

- page 10 lines 50-52

"This suggests that the lack of disk evolution in these extreme late
type galaxies has affected the evolution of their nuclear
BHs." or, alternativelly, that the lack of disk evolution and the lack
of BH evolution share the same cause. Please, add a comment about this.

      		    
		  This suggests that the lack of disk evolution in these extreme late type galaxies has affected the
evolution of their nuclear BHs. Galactic disk activity contributes to the growth of SMBHs through gas inflow, 
star formation and mass accumulation in the nuclei of spiral galaxies as observed in bulge dominated, 
star forming early type spirals. Large scale disk instabilities such as bars and spiral arms 
exert gravitational torques that funnel gas into galaxy centers leading to nuclear star formation and the build-up
of central mass concentrations (e.g. friedli.benz.1993). This can result in the growth of nuclear black holes
and bulges in galaxies kormendy.kennicutt.2004. This process of disk evolution leading to the growth of central 
mass concentrations in galaxies is prevented from happening or slowed down when there is a dominant dark matter halo
ostriker.peebles.1973. Thus, the lack of disk evolution and relatively low mass of the black hole may share 
the same origin - which is the presence of a dominant dark halo in the galaxy. Though all of the above text in not incorporated, the discussion is changed considerably.

-------------------------------------------------------------------------------------------------------------------------------------
      		   
- page 11 line 24.  

"Many theoretical studies have been undertaken to explain the M − σ
correlation and predict the high mass end of the plot (Natarajan &
Treister 2009)."

I think it is appropriate to cite some observational result as well like,
for instance, the recend paper by dalla Bonta' et al (2009 ApJ, 690, 537). 


    	      dalla Bonta et. al. (2009) carried out HST observations of three Brightest cluster galaxies and estimated masses of supermassive black holes to be ~10^9 M_sun hosted in these BCGs. While for one galaxy, SMBH mass correlates well in the $M-\sigma$ and $M-L$ plot at the high mass end, the other two galaxies show inconsistencies with the two relations. The sample is small to derive any conclusions, but hints that there could be scatter in the SMBH scaling relations at the high mass end (dalla Bonta et. al. 2009).   

-------------------------------------------------------------------------------------------------------------------------------------

- page 12 line 19. "(Baes et al. 2003; Ferrarese 2002)". 

I think it is appropriate to cite here also Pizzella et al 2005 (ApJ
631, 785). I suggest also to add a citation to Kormendy & Bender 2011
(Natur, 469, 377). The sentence may therefore read:

"Several theoretical studies have explored how the potential of the
dark halo may regulate bulge evolution and black hole growth (Booth &
Schaye 2010; Xu et al. 2007; Silk & Rees 1998) and there are
observational studies that indicate a correlation between the dark
halo and black hole mass (Ferrarese 2002; Baes et al. 2003; Pizzella
 et al. 2005) although with some discussion (Kormendy & Bender 2011)"

    	      
		Several theoretical studies have explored how the potential of the dark halo may regulate bulge evolution and black hole growth (Booth & Schaye 2010; Xu et al. 2007; Silk & Rees 1998) and there are observational studies that indicate a correlation between the dark halo and black hole mass (Ferrarese 2002; Baes et al. 2003; Pizzella et al. 2005). According to Kormendy and Bender 2011, non-baryonic matter is of little consequence for the growth of black-holes, baryons matter to the black hole growth and black holes co-evolve with classical bulges and ellipticals (kormendy and Bender 2011). A sentence from the Kormendy and Bender 2011 work is placed in the manuscript. The discussion is changed accordingly.

-------------------------------------------------------------------------------------------------------------------------------------

- page 13, line 7 "calculated" --> "measured"


       	   	corrected !!

-------------------------------------------------------------------------------------------------------------------------------------

